Beyond Predictive Algorithms in Child Welfare

Caseworkers in the child welfare (CW) sector use predictive decision-making algorithms built on risk assessment (RA) data to guide and support CW decisions. Researchers have highlighted that RAs can contain biased signals which flatten CW case complexities and that the algorithms may benefit from incorporating contextually rich case narratives, i.e. - casenotes written by caseworkers. To investigate this hypothesized improvement, we quantitatively deconstructed two commonly used RAs from a United States CW agency. We trained classifier models to compare the predictive validity of RAs with and without casenote narratives and applied computational text analysis on casenotes to highlight topics uncovered in the casenotes. Our study finds that common risk metrics used to assess families and build CWS predictive risk models (PRMs) are unable to predict discharge outcomes for children who are not reunified with their birth parent(s). We also find that although casenotes cannot predict discharge outcomes, they contain contextual case signals. Given the lack of predictive validity of RA scores and casenotes, we propose moving beyond quantitative risk assessments for public sector algorithms and towards using contextual sources of information such as narratives to study public sociotechnical systems.

==> makefile.txt <==
# This file seems to originate from something called 'the ultimate
# latex makefile' that different authors worked on. Find original
# versions at:
# http://tadek.pietraszek.org/blog/2006/03/24/the-ultimate-latex-makefile/
# (c) by Tadeusz Pietraszek
# http://www.acoustics.hut.fi/u/mairas/UltimateLatexMakefile/ 
# (c) by Matti Airas
#
# This file has been assembled and adjusted by Steven Bergner, Nov 2005
#  - support for multiple sub-texfiles
#  - fixed '=' '#' problem in mingw/msys environment (see E variable)
#  - PS compilation uses VGTC recommended settings
#  - targets restructured to make PDF by default
#
# Call 'make dvi' for minimal compilation, to check for proper latex
# syntax. This can be much faster than a full PDF generation when big
# figures are involved.
#
# Call 'make pdf' for direct compilation to PDF using pdfTeX. Note that this
# requires you to use .pdf files. pdfTeX can not use .ps or .eps graphics.
# use epstopdf to convert such files to .pdf files.
#
#----------------------------------------------------------------------------
#adjust the following for your purpose

#set the a .dvi name that corresponds to your main .tex file
DVIFILES = template.dvi
MAINTEXFILE = $(DVIFILES:.dvi=.tex)
SUBTEXFILES = 
BIBFILES = template.bib

#switch = to # when using ps2pdf in win32 (mingw/msys), i.e. uncomment 2nd line
#E=\=
E=\#

#adjust paper size: letter/a4
PAPERSIZE=letter
PDFLATEXPAPERSIZE="-sPAPERSIZE$E$(PAPERSIZE)"
DVIPSPAPERSIZE=-t $(PAPERSIZE)
#uncomment the following two lines when using option tvcgpapersize
#DVIPSPAPERSIZE=-T 7.875in,10.75in
#PDFLATEXPAPERSIZE=

#----------------------------------------------------------------------------
LATEX = latex
BIBTEX = bibtex
L2H = latex2html
PDFLATEX = ps2pdf
PDFTEX = pdflatex
DVIPS = dvips 

RERUN = "(There were undefined references|Rerun to get (cross-references|the bars) right)"
RERUNBIB = "No file.*\.bbl|Citation.*undefined" 

PSFILES  = $(DVIFILES:.dvi=.ps) 

PDFFILES7 = $(DVIFILES:.dvi=.pdf7) 
PDFFILES8 = $(DVIFILES:.dvi=.pdf8) 

PDFTEXFILES = $(DVIFILES:.dvi=.pdftex)

COPY = if test -r $*.toc; then cp $*.toc $*.toc.bak; fi 
#RM = /usr/bin/rm -f 
RM = rm -f 

all:	msg gs8

msg:
	@echo "  This script defaults to GhostScript 8.  If you are using GhostScipt 7 please type"
	@echo "  make gs7 instead.  If unsure type gs -v from the command line"
	@echo "  To use pdflatex/pdftex, type make pdf"
	@echo ""


pdf:     clean pdftex 

gs7:        clean dvi ps pdf7

gs8:        clean dvi ps pdf8

dvi:           $(DVIFILES)

ps:           $(PSFILES)

pdf7:           $(PDFFILES7)

pdf8:           $(PDFFILES8)

pdftex:         $(PDFTEXFILES)

$(MAINTEXFILE) : $(SUBTEXFILES) $(BIBFILES)

%.dvi:			%.tex
				$(COPY);$(LATEX) $<
				egrep -c $(RERUNBIB) $*.log && ($(BIBTEX) $*;$(COPY);$(LATEX) $<) ; true
				egrep $(RERUN) $*.log && ($(COPY);$(LATEX) $<) ; true
				egrep $(RERUN) $*.log && ($(COPY);$(LATEX) $<) ; true
				if cmp -s $*.toc $*.toc.bak; then . ;else $(LATEX) $< ; fi
				$(RM) $*.toc.bak
# Display relevant warnings
				egrep -i "(Reference|Citation).*undefined" $*.log ; true

%.pdftex:			%.tex
				echo "wir sind da"
				$(COPY);$(PDFTEX) $<
				egrep -c $(RERUNBIB) $*.log && ($(BIBTEX) $*;$(COPY);$(PDFTEX) $<) ; true
				egrep $(RERUN) $*.log && ($(COPY);$(PDFTEX) $<) ; true
				egrep $(RERUN) $*.log && ($(COPY);$(PDFTEX) $<) ; true
				if cmp -s $*.toc $*.toc.bak; then . ;else $(PDFTEX) $< ; fi
				$(RM) $*.toc.bak
# Display relevant warnings
				egrep -i "(Reference|Citation).*undefined" $*.log ; true

%.ps:			%.dvi
#				dvips -T 7.875in,10.75in -Ppdf -G0 $< -o $@  #use tvcgpapersize
#				dvips -Ppdf -G0 $< -o $@
				dvips $(DVIPSPAPERSIZE) -Pdownload35 -Ppdf -G0 $< -o $@
#				dvips $< -o $@


%.pdf7:			%.ps
	$(PDFLATEX) \
	$(PDFLATEXPAPERSIZE) \
	"-dMaxSubsetPct$E100" \
	"-dCompatibilityLevel$E1.3" \
	"-dSubsetFonts$Etrue" \
	"-dEmbedAllFonts$Etrue" \
	"-dAutoFilterColorImages$Efalse" \
	"-dAutoFilterGrayImages$Efalse" \
	"-dColorImageFilter$E/FlateEncode" \
	"-dGrayImageFilter$E/FlateEncode" \
	"-dMonoImageFilter$E/FlateEncode" \
	$< template.pdf

#				$(PDFLATEX) $<

%.pdf8:                 %.ps
	$(PDFLATEX) \
	$(PDFLATEXPAPERSIZE) \
	"-dPDFSETTINGS=/prepress" \
	"-dCompatibilityLevel=1.3" \
	"-dAutoFilterColorImages=false" \
	"-dAutoFilterGrayImages=false" \
	"-dColorImageFilter=/FlateEncode" \
	"-dGrayImageFilter=/FlateEncode" \
	"-dMonoImageFilter=/FlateEncode" \
	"-dDownsampleGrayImages=false" \
	"-dDownsampleColorImages=false" \
	$< template.pdf
#                               $(PDFLATEX) $<

# cleans anything that can be re-generated automatically, plus emacs backups
clean: 
				rm -f *.aux *.log *.bbl *.blg *.brf *.cb *.ind *.idx *.ilg	\
				*.inx *.toc *.out $(DVIFILES) $(PSFILES) template.pdf *~

.PHONY : all pdf ps dvi clean $(MAINTEXFILE)

